On the Statistics of Reaction-Diffusion Simulations for Molecular Communication

A molecule traveling in a realistic propagation environment can experience stochastic interactions with other molecules and the environment boundary. The statistical behavior of some isolated phenomena, such as dilute unbounded molecular diffusion, are well understood. However, the coupling of multiple interactions can impede closed-form analysis, such that simulations are required to determine the statistics. This paper compares the statistics of molecular reaction-diffusion simulation models from the perspective of molecular communication systems. Microscopic methods track the location and state of every molecule, whereas mesoscopic methods partition the environment into virtual containers that hold molecules. The properties of each model are described and compared with a hybrid of both models. Simulation results also assess the accuracy of Poisson and Gaussian approximations of the underlying Binomial statistics.

==> graphics/meso_micro_hybrid_comp.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'meso_micro_hybrid_comp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{307.9bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7787431)%
    \put(0,0){\includegraphics[width=\unitlength]{meso_micro_hybrid_comp.pdf}}%
    \put(0.62123601,0.57508084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36375447\unitlength}\raggedleft $\Vol{\M}$\end{minipage}}}%
    \put(0.621236,0.31154444){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36375447\unitlength}\raggedleft $\Vol{\subV{}}$\end{minipage}}}%
    \put(0.01807172,0.05357572){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36375447\unitlength}\raggedright $\Vol{\M}$\end{minipage}}}%
    \put(0.61752423,0.05357572){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36375447\unitlength}\raggedleft $\Vol{\subV{}}$\end{minipage}}}%
    \put(0.01911567,0.75627523){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.59759662\unitlength}\raggedright Microscopic\end{minipage}}}%
    \put(0.01911567,0.23662599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.59759662\unitlength}\raggedright Hybrid\end{minipage}}}%
    \put(0.01911567,0.49645061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.59759662\unitlength}\raggedright Mesoscopic\end{minipage}}}%
    \put(0.35966278,0.3462172){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15960655\unitlength}\centering $\subV{i}$\end{minipage}}}%
    \put(0.4843786,0.3462172){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15960655\unitlength}\centering $\subV{j}$\end{minipage}}}%
  \end{picture}%
\endgroup%

